FAUST-XXII. Deuteration in the VLA1623-2417 protostellar hot-corinos, cavities, and streamers

The study of deuterium fractionation is a valuable tool for reconstructing our chemical history from the early prestellar stages to the formation of planets. In the context of the ALMA Large Programme FAUST, we observed formaldehyde, H$_2$CO, and its singly and doubly deuterated forms, HDCO and D$_2$CO, towards the protostellar cluster VLA1623-2417, on scales of ~ 2000 - 50 au. Formaldehyde probes the inner envelopes of the protostars VLA1623A, B, and W, the rotating cavities opened by the VLA1623A outflow, and several streamers. The HDCO and D$_2$CO emissions are observed towards VLA1623A, in its outflow cavities, and in one of the streamers. We estimate the gas temperature from the HDCO lines: T~ 125 K towards VLA1623A, indicating hot-corino emission, lower temperatures in the outflow cavities (20 - 40 K), and in the streamers ($\le15$ K). The D$_2$CO lines also trace the flattened envelope of VLA1623A, where H$_2$CO and HDCO are fainter. This may be due to D$_2$CO formation on dust grains in the cold prestellar phase, and subsequent photodesorption caused by the enhanced UV flux from two nearby B stars. We inferred the molecular deuteration: [HDCO]/[H$_2$CO] ~ 0.16, ~ 0.07 - 0.13, and ~ 0.3; [D$_2$CO]/[H$_2$CO] ~ 0.003, ~ 0.05 - 0.13, and ~ 0.03 in the hot corino, in the outflow cavities, and in the streamer, respectively. The spatial distribution of D$_2$CO, which points to formation on dust grains, and the similar values of [HDCO]/[H$_2$CO] and [D$_2$CO]/[H$_2$CO] in the components of the system, suggest that deuterium fractionation occurs at the prestellar stage and is then inherited, mostly unaltered, in the protostellar phase.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
